Gradients of chemical abundances in the Milky Way from HII regions: distances derived from Gaia EDR3 parallaxes and temperature inhomogeneities

We present a reassessment of the radial abundance gradients of He, C, N, O, Ne, S, Cl, and Ar in the Milky Way using the deep optical spectra of 42 HII regions presented in Arellano-C\'ordova et al. (2020, 2021) and M\'endez-Delgado et al. (2020) exploring the impact of: (1) new distance determinations based on Gaia EDR3 parallaxes and (2) the use of Peimbert's temperature fluctuations paradigm ($t ^ 2> 0$) for deriving ionic abundances. We find that distances based on Gaia EDR3 data are more consistent with kinematic ones based on Galactic rotation curves calibrated with radio parallaxes, which give less dispersion and uncertainties than those calibrated with spectrophotometric stellar distances. The distances based on the Gaia parallaxes --DR2 or EDR3-- eliminate the internal flattening observed in previous determinations of the Galactic gradients at smaller distances than $\sim 7$ kpc. Abundances and gradients determined assuming $ t ^ 2> 0 $ -- not only for O but also for the rest of elements -- are not affected by the abundance discrepancy problem and give elemental abundances much consistent with the solar ones for most elements. We find that our radial abundance gradient of He is consistent with the most accurate estimates of the primordial He abundance. We do not find evidence of azimuthal variations in the chemical abundances of our sample. Moreover, the small dispersion in the O gradient -- indicator of metallicity in photoionized regions -- indicate that the gas of the HII regions is well mixed in the sampled areas of the Galaxy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
